Ultra-Wideband Positioning System Based on ESP32 and DWM3000 Modules

In this paper, an Ultra-Wideband (UWB) positioning system is introduced, that leverages six identical custom-designed boards, each featuring an ESP32 microcontroller and a DWM3000 module from Quorvo. The system is capable of achieving localization with an accuracy of up to 10 cm, by utilizing Two-Way-Ranging (TWR) measurements between one designated tag and five anchor devices. The gathered distance measurements are subsequently processed by an Extended Kalman Filter (EKF) running locally on the tag board, enabling it to determine its own position, relying on fixed, a priori known positions of the anchor boards. This paper presents a comprehensive overview of the systems architecture, the key components, and the capabilities it offers for indoor positioning and tracking applications.

==> timing.csv <==
Data,Poll,Response
0,1,0
25,0,1

50,2,0
75,0,2

100,3,0
125,0,3

150,4,0
175,0,4

200,5,0
225,0,5


250,1,0
275,0,1

300,2,0
325,0,2

350,3,0
375,0,3

400,4,0
425,0,4

450,5,0
475,0,5
